On the homotopy test on surfaces

Let G be a graph cellularly embedded in a surface S. Given two closed walks c and d in G, we take advantage of the RAM model to describe linear time algorithms to decide if c and d are homotopic in S, either freely or with fixed basepoint. We restrict S to be orientable for the free homotopy test, but allow non-orientable surfaces when the basepoint is fixed. After O(|G|) time preprocessing independent of c and d, our algorithms answer the homotopy test in O(|c|+|d|) time, where |G|, |c| and |d| are the respective numbers of edges of G, c and d. As a byproduct we obtain linear time algorithms for the word problem and the conjugacy problem in surface groups. We present a geometric approach based on previous works by Colin de Verdi\`ere and Erickson.

==> figures/bounded-belt_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bounded-belt_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{878.60223389pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.2973473)%
    \put(0,0){\includegraphics[width=\unitlength]{bounded-belt_generated.pdf}}%
    \put(0.26570342,0.24154094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.18530808,0.15725184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(-0.00152053,0.10248823){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.02542663,0.23810308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.089014,0.15552791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.10973069,0.09663643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_u$}}}%
    \put(0.11740351,0.22630739){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_v$}}}%
    \put(0.03492543,0.17394272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_l$}}}%
    \put(0.24208706,0.1630065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal A$}}}%
    \put(0.60619295,0.24154094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.52579758,0.15725184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0.42020384,0.12119442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.41548587,0.16518403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.58257661,0.1630065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal A$}}}%
    \put(0.44798228,0.21031391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.72967561,0.15747286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize$u_1$}}}%
    \put(0.94687883,0.13915482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize$u_2$}}}%
    \put(0.8019017,0.11975292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize$u_3$}}}%
    \put(0.77654093,0.22680662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize$v_1$}}}%
    \put(0.7874138,0.1446317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize$v_2$}}}%
    \put(0.84629027,0.0761414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize$v_3$}}}%
    \put(0.68188641,0.1166464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.73860681,0.26318748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.69616029,0.2050611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_1$}}}%
    \put(0.96001199,0.23418452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_2$}}}%
    \put(0.83114559,0.13193792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_1$}}}%
    \put(0.85793919,0.1746254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_2$}}}%
    \put(0.02700467,0.00968835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.36917452,0.00968835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.72149428,0.00990443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
  \end{picture}%
\endgroup


==> figures/cut-graph_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cut-graph_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{792.45998pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.2420716)%
    \put(0,0){\includegraphics[width=\unitlength]{cut-graph_generated.pdf}}%
    \put(0.02671252,0.22916184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.39074763,0.22916184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.70328916,0.22938366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.54812496,0.11533055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0.05108792,0.03325268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.20000298,0.17275357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.09815876,0.09829604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.42035774,0.05516973){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.56738814,0.19057702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
  \end{picture}%
\endgroup


==> figures/gamma_R-in-Pi_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gamma_R-in-Pi_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{583.425pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.88927454)%
    \put(0,0){\includegraphics[width=\unitlength]{gamma_R-in-Pi_generated.pdf}}%
    \put(0.79217141,0.62367323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Pi$}}}%
    \put(0.11087825,0.71054205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal C$}}}%
    \put(0.56638378,0.26589048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lift{e}^*$}}}%
    \put(0.90194589,0.44396246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_\gamma$}}}%
    \put(0.17919399,0.51877852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.83939285,0.26109634){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(\ell)$}}}%
    \put(0.06654582,0.04208898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0$}}}%
    \put(0.80721952,0.75608589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_6$}}}%
    \put(0.32181812,0.39173526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_3$}}}%
    \put(0.49440534,0.57510911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_4$}}}%
    \put(0.7053451,0.12206776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell'$}}}%
    \put(0.62606553,0.55233722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell''$}}}%
    \put(0.65141171,0.44327167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(\ell')$}}}%
    \put(0.3475387,0.10002775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans^{-1}(\ell')$}}}%
    \put(0.22496982,0.0335317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans^{-2}(\ell')$}}}%
    \put(0.71681487,0.54325163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans^2(\ell')$}}}%
    \put(0.48292784,0.3812939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.39852358,0.53486709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
  \end{picture}%
\endgroup


==> figures/homotopy-encoding_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'homotopy-encoding_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{569.51348331pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.41730387)%
    \put(0,0){\includegraphics[width=\unitlength]{homotopy-encoding_generated.pdf}}%
    \put(0.06256199,0.36565767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.56093037,0.36565767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(-0.00234575,0.15085193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(e_i)$}}}%
    \put(0.13971192,0.00596315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p(e_i)$}}}%
    \put(0.10459157,0.09877709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_i$}}}%
    \put(0.1567127,0.21109215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{enter}}}%
    \put(0.19971499,0.11858738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{exit}}}%
    \put(0.27259355,0.21379825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NULL}}}%
    \put(0.76550366,0.11165484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{enter}}}%
    \put(0.64060367,0.20297477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{enter}}}%
    \put(0.89592131,0.20230187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{exit}}}%
    \put(0.76790317,0.32198389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{exit}}}%
    \put(0.55969581,0.21123713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.78509117,0.39809339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
  \end{picture}%
\endgroup


==> figures/lift-translation_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lift-translation_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{365.62995037pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.28007092)%
    \put(0,0){\includegraphics[width=\unitlength]{lift-translation_generated.pdf}}%
    \put(0.92047077,0.11038801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lift\gamma$}}}%
    \put(0.83780343,0.1958532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\unih(\cdot,1)$}}}%
    \put(0.83480361,0.02203925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\unih(\cdot,0)$}}}%
    \put(0.72316291,0.12175255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\unih(0,\cdot)$}}}%
    \put(0.27990813,0.12621042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.04130999,0.07556717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cyproj(\unic)$}}}%
    \put(0.43772931,0.12908313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cycov{c}$}}}%
    \put(0.16743991,0.13647986){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h(\cdot,0)$}}}%
  \end{picture}%
\endgroup


==> figures/line-l-gamma_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'line-l-gamma_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{554.71868215pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.35879801)%
    \put(0,0){\includegraphics[width=\unitlength]{line-l-gamma_generated.pdf}}%
    \put(0.09956124,0.33724886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{\gamma}$}}}%
    \put(0.09432341,0.01386542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.09156002,0.05389847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(x)$}}}%
    \put(0.06552869,0.16972549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.0906542,0.28990236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans^2(y)$}}}%
    \put(0.04622026,0.02549062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.00518763,0.22944455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(\ell)$}}}%
    \put(-0.0006606,0.11435621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans^2(\ell)$}}}%
    \put(0.17007776,0.06118256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.10308726,0.14637746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.68441348,0.33724887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{\gamma}$}}}%
    \put(0.65015467,0.01433273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.55203156,0.12349148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(x)=y$}}}%
    \put(0.74734426,0.18018289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell=\trans(\ell)$}}}%
    \put(0.74522943,0.05876553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.68850806,0.07857402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.65450418,0.07504324){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q$}}}%
    \put(0.94590324,0.33369108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{\gamma}$}}}%
    \put(0.9122542,0.04073873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.96161471,0.05103085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.94203633,0.08286242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.91465787,0.0871331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q$}}}%
    \put(0.39315898,0.33724883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{\gamma}$}}}%
    \put(0.38720317,0.03086244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.32166914,0.15485501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(x)$}}}%
    \put(0.36011666,0.20073506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.29418029,0.06592241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans\inv(y)$}}}%
    \put(0.4436338,0.10566985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.362524,0.11263963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q$}}}%
    \put(0.40332093,0.11235901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.43278454,0.182572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.46472398,0.16601466){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.03288234,0.33918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.}}}%
    \put(0.32757302,0.33918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.}}}%
    \put(0.62124806,0.33953149){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.}}}%
    \put(0.88242348,0.33918925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4.}}}%
    \put(0.91255075,0.13918293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.87635016,0.20873891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(x)$}}}%
  \end{picture}%
\endgroup


==> figures/mirror_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mirror_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{306.82602362pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.9298429)%
    \put(0,0){\includegraphics[width=\unitlength]{mirror_generated.pdf}}%
    \put(0.18327555,0.7013128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\region{p}$}}}%
    \put(0.31705512,0.37835245){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.95477407,0.55145952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Lambda$}}}%
    \put(0.65495273,0.24054326){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.545183,0.64041869){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\Gamma$}}}%
    \put(0.62491557,0.48136468){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\lift{e_0}$}}}%
    \put(0.84396919,0.41872054){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\lift{e_2}$}}}%
    \put(0.69936322,0.51280879){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\lift{e_1}$}}}%
    \put(0.69152253,0.37167634){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\lift{e}$}}}%
    \put(0.75172439,0.30728504){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[lb]{\smash{$\lift{e}^*$}}}%
    \put(0.77704349,0.59337452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
  \end{picture}%
\endgroup


==> figures/non-simple-curve_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'non-simple-curve_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{132.9pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.57468021)%
    \put(0,0){\includegraphics[width=\unitlength]{non-simple-curve_generated.pdf}}%
  \end{picture}%
\endgroup


==> figures/poincare_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'poincare_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{285.3pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{poincare_generated.pdf}}%
    \put(0.28757372,0.66464637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\region{p}$}}}%
    \put(0.60077266,0.34301518){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
  \end{picture}%
\endgroup


==> figures/radial-graph_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radial-graph_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{527.73805183pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.3572405)%
    \put(0,0){\includegraphics[width=\unitlength]{radial-graph_generated.pdf}}%
    \put(0.77368177,0.26721932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.71298854,0.1154864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.37331145,0.0348096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.95889511,0.04492515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\surf$}}}%
  \end{picture}%
\endgroup


==> figures/separates-generators_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'separates-generators_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{132.9pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.57468021)%
    \put(0,0){\includegraphics[width=\unitlength]{separates-generators_generated.pdf}}%
    \put(0.26287261,0.25876422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.70214407,0.40290637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cycov{c}$}}}%
    \put(0.34931997,0.43334129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.3466681,0.09591556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.37843264,0.25324888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.47400805,0.22216176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.59511886,0.25003328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
  \end{picture}%
\endgroup


==> figures/tiling-proof_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tiling-proof_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{458.27157758pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.42092755)%
    \put(0,0){\includegraphics[width=\unitlength]{tiling-proof_generated.pdf}}%
    \put(0.754794,0.31124923){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$-type vertex}}}%
    \put(0.75477124,0.26710969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$-type vertex}}}%
    \put(0.75603054,0.224465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{vertex of $\uniH^*$}}}%
    \put(0.75551957,0.18160244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{edge of $\uniG$}}}%
    \put(0.75565812,0.13769426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{edge of $\uniH^*$}}}%
    \put(0.7555134,0.09669341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{edge of $\uniH$}}}%
    \put(0.23557925,0.22645674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.41142723,0.19799232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.52859736,0.10141408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.26060423,0.27613554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.32594203,0.23880102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.40023277,0.12787375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.17923105,0.15439099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(-0.00128637,0.14269844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varphi(e^*)$}}}%
    \put(0.14549014,0.10966814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e^*$}}}%
  \end{picture}%
\endgroup


==> figures/transversal-character_generated.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transversal-character_generated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{170.07874592pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{transversal-character_generated.pdf}}%
    \put(0.81143896,0.56042696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\trans(\ell)$}}}%
    \put(0.81632554,0.27733587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.39266666,0.11545091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_1$}}}%
    \put(0.63696899,0.63415276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.58762589,0.45056624){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.58946371,0.2448886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0$}}}%
    \put(0.24494283,0.64345394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_1$}}}%
    \put(0.13378425,0.40358555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1=B_\ell$}}}%
  \end{picture}%
\endgroup

